Improved simulation of quantum circuits dominated by free fermionic operations

We present a classical algorithm for simulating universal quantum circuits composed of "free" nearest-neighbour matchgates or equivalently fermionic-linear-optical (FLO) gates, and "resourceful" non-Gaussian gates. We achieve the promotion of the efficiently simulable FLO subtheory to universal quantum computation by gadgetizing controlled phase gates with arbitrary phases employing non-Gaussian resource states. Our key contribution is the development of a novel phase-sensitive algorithm for simulating FLO circuits. This allows us to decompose the resource states arising from gadgetization into free states at the level of statevectors rather than density matrices. The runtime cost of our algorithm for estimating the Born-rule probability of a given quantum circuit scales polynomially in all circuit parameters, except for a linear dependence on the newly introduced FLO extent, which scales exponentially with the number of controlled-phase gates. More precisely, as a result of finding optimal decompositions of relevant resource states, the runtime doubles for every maximally resourceful (e.g., swap or CZ) gate added. Crucially, this cost compares very favourably with the best known prior algorithm, where each swap gate increases the simulation cost by a factor of approximately 9. For a quantum circuit containing arbitrary FLO unitaries and $k$ controlled-Z gates, we obtain an exponential improvement $O(4.5^k)$ over the prior state-of-the-art.

==> runtime-single-gate-comparison.txt <==
0 0.0 1.0 1.0000000020194375 1.000000004038875
1 0.03173325912716963 1.0158659638348078 1.0317319280056223 1.0644707712661985
2 0.06346651825433926 1.0317279334980676 1.0634558715703084 1.1309383907773642
3 0.0951997773815089 1.0475819158237425 1.0951638357165308 1.1993838270613444
4 0.12693303650867852 1.0634239196565645 1.1268478393533272 1.269786053055262
5 0.15866629563584814 1.0792499568567884 1.1584999137502408 1.3421220501593152
6 0.1903995547630178 1.0950560433041827 1.190112086648639 1.4163667787871776
7 0.2221328138901874 1.110838199901011 1.2216763998181763 1.4924932258727006
8 0.25386607301735703 1.1265924535737495 1.2531849071685337 1.5704724115550064
9 0.28559933214452665 1.1423148382732848 1.2846296765559455 1.6502734058882331
10 0.3173325912716963 1.1580013959733497 1.3160027919564845 1.7318633484372623
11 0.3490658503988659 1.1736481776669303 1.3472963553377717 1.8152074691064433
12 0.3807991095260356 1.1892512443604102 1.3785024887218622 1.9002691114123678
13 0.4125323686532052 1.2048066680651903 1.4096133361306595 1.9870097573974077
14 0.4442656277803748 1.2203105327865407 1.4406210655730978 2.075389054572968
15 0.47599888690754444 1.2357589355094272 1.4715178713056642 2.1653648455719536
16 0.5077321460347141 1.2511479871810793 1.5022959749244738 2.256893196274275
17 0.5394654051618837 1.2664738136900349 1.5329476282321965 2.349928430902717
18 0.5711986642890533 1.2817325568414297 1.5634651138504312 2.444423162227342
19 0.6029319234162229 1.2969203753282748 1.5938407508769568 2.540328339156021
20 0.6346651825433925 1.312033445698487 1.624066891442146 2.6375932678785556
21 0.6663984416705622 1.3270679633174216 1.6541359266780107 2.736165663926921
22 0.6981317007977318 1.3420201433256689 1.6840402866851667 2.8359916871786583
23 0.7298649599249014 1.3568862215918718 1.7137724432607624 2.937015987279963
24 0.7615982190520711 1.3716624556603279 1.7433249113526061 3.039181746542572
25 0.7933314781792408 1.3863451256931287 1.7726902513947644 3.142430727390033
26 0.8250647373064104 1.4009305354066137 1.8018610708177238 3.2467033185283944
27 0.85679799643358 1.4154150130018863 1.8308300260071502 3.3519385841293423
28 0.8885312555607496 1.4297949120891715 1.859589824180872 3.458074314197046
29 0.9202645146879193 1.4440666126057742 1.888133225213485 3.565047076155077
30 0.9519977738150889 1.4582265217274104 1.9164530434558942 3.6727922677713596
31 0.9837310329422585 1.4722710747726824 1.9445421495456028 3.7812441713594334
32 1.0154642920694281 1.4861967361004687 1.9723934722010545 3.890336009181332
33 1.0471975511965979 1.5000000000000002 2.0000000000000524 4.00000000000021
34 1.0789308103237674 1.5136773915734063 2.027354783146824 4.110167416748307
35 1.110664069450937 1.5272254676105022 2.054450936874919 4.220768652026233
36 1.1423973285781066 1.5406408174555972 2.081281636711221 4.331733251311338
37 1.1741305877052763 1.5539200638661104 2.107840129976083 4.4429900135375915
38 1.2058638468324459 1.5670598638627706 2.1341197299555947 4.554467021785741
39 1.2375971059596156 1.5800569095711983 2.160113820735216 4.666091718531294
40 1.269330365086785 1.5929079290546406 2.185815858958793 4.777790969275765
41 1.3010636242139548 1.6056096871376664 2.211219376753136 4.889491132128527
42 1.3327968833411243 1.6181589862206054 2.2363179746419446 5.00111808370665
43 1.364530142468294 1.6305526670845225 2.261105336098323 5.112597340932311
44 1.3962634015954636 1.6427876096865393 2.2855752210579032 5.223854091113883
45 1.4279966607226333 1.654860733945285 2.309721469376191 5.334813266097311
46 1.4597299198498028 1.6667690005162916 2.3335380022644028 5.44539960801214
47 1.4914631789769726 1.678509411557132 2.357018824146725 5.555537737382011
48 1.5231964381041423 1.6900790114821123 2.380158023847329 5.665152218484823
49 1.5549296972313118 1.701474887706321 2.402949776178305 5.774167626835367
50 1.5866629563584815 1.7126941713788628 2.425388343491719 5.882508616745504
51 1.618396215485651 1.7237340381050703 2.447468076927848 5.990099987580898
52 1.6501294746128208 1.7345917086575335 2.469183418001414 6.096866751733145
53 1.6818627337399903 1.7452644496757543 2.490528899997324 6.202734201721881
54 1.71359599286716 1.7557495743542582 2.511499149306636 6.307627976967956
55 1.7453292519943295 1.766044443118978 2.5320888867857345 6.41147413058382
56 1.7770625111214993 1.776146464291757 2.552292929081161 6.5141991958376915
57 1.8087957702486688 1.7860530947427877 2.5721061899318896 6.615730252285942
58 1.8405290293758385 1.795761840530832 2.5915236814621294 6.715994991579028
59 1.872262288503008 1.8052702575310584 2.6105405154179158 6.814921782638438
60 1.9039955476301778 1.8145759520503357 2.629151904412974 6.912439736478368
61 1.9357288067573473 1.8236765814298328 2.647353163130506 7.008478770337095
62 1.967462065884517 1.832569854634771 2.6651397095015774 7.102969671162152
63 1.9991953250116865 1.8412535328311814 2.6825070658586774 7.19584415838173
64 2.0309285841388562 1.8497254299495145 2.699450860063487 7.287034945897498
65 2.0626618432660258 1.857983413234977 2.7159668265978327 7.376475803179902
66 2.0943951023931957 1.8660254037844386 2.732050807671234 7.464101615697042
67 2.126128361520365 1.8738493770697846 2.747698754230608 7.5498484440004345
68 2.1578616206475347 1.881453363447582 2.7629067269758414 7.633653581968357
69 2.1895948797747042 1.888835448654924 2.7776708973813333 7.715455614159222
70 2.221328138901874 1.895993774291336 2.7919875486466146 7.795194471797732
71 2.2530613980290437 1.9029265382866214 2.8058530766339427 7.872811487656162
72 2.284794657156213 1.909631995354518 2.819263990765899 7.948249449629262
73 2.3165279162833827 1.9161084574320697 2.8322169149185275 8.021452653150622
74 2.3482611754105527 1.9223542941045815 2.8447085882616308 8.09236695212948
75 2.379994434537722 1.9283679330160726 2.856735866082856 8.160939808564166
76 2.4117276936648917 1.9341478602651072 2.8682957205793547 8.227120340693839
77 2.443460952792061 1.9396926207859086 2.8793852416197754 8.290859369657772
78 2.475194211919231 1.9450008187146681 2.8900016374764412 8.352109464616511
79 2.5069274710464007 1.9500711177409458 2.900142235528338 8.410824986295305
80 2.53866073017357 1.9549022414440738 2.909804482934197 8.46696212890395
81 2.57039398930074 1.959492973614497 2.9189859472749875 8.520478960388855
82 2.6021272484279097 1.9638421585599422 2.9276843171662614 8.57133546098128
83 2.633860507555079 1.967948701396356 2.935897402840154 8.61949356000356
84 2.6655937666822487 1.9718115683235418 2.9436231366953542 8.664917170888197
85 2.6973270258094186 1.975429786885407 2.950859573819403 8.707572224401629
86 2.729060284936588 1.9788024462147789 2.9576048924778133 8.747426700008697
87 2.7607935440637577 1.9819286972627068 2.963857394571238 8.784450655354606
88 2.792526803190927 1.9848077530122075 2.969615506066187 8.818616253868734
89 2.824260062318097 1.9874388886763938 2.97487777738921 8.849897790404167
90 2.8559933214452666 1.9898214418809328 2.979642883793514 8.878271714941329
91 2.887726580572436 1.9919548128307951 2.9839096256893267 8.903716654281418
92 2.9194598396996057 1.9938384644612543 2.987676928947039 8.92621343176241
93 2.9511930988267756 1.9954719225730846 2.9909438451680623 8.945745084948713
94 2.982926357953945 1.9968547759519426 2.99370955192364 8.962296881278842
95 3.0146596170811146 1.9979866764718843 2.9959733529620074 8.975856331658413
96 3.0463928762082846 1.9988673391830079 2.9977346783835523 8.98641320198334
97 3.078126135335454 1.9994965423831854 2.998993084783196 8.99395952257743
98 3.1098593944626236 1.999874127673875 2.9997482553638717 8.998489595558592
99 3.141592653589793 1.9999999999999996 3.0000000000154676 9.000000000092806

